Spatial Diversity in Molecular Communications

In this work, spatial diversity techniques in the area of multiple-input multiple-output (MIMO) diffusion-based molecular communications (DBMC) are investigated. For transmitter-side spatial coding, Alamouti-type coding and repetition MIMO coding are proposed and analyzed. At the receiver-side, selection diversity, equal-gain combining, and maximum-ratio combining are studied as combining strategies. Throughout the numerical analysis, a symmetrical $2\times 2$ MIMO-DBMC system is assumed. Furthermore, a trained artificial neural network is utilized to acquire the channel impulse responses. The numerical analysis demonstrates that it is possible to achieve a diversity gain in molecular communications. In addition, it is shown that for MIMO-DBMC systems repetition MIMO coding is superior to Alamouti-type coding.

==> pic/SystemModelMIMO.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SystemModelMIMO.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{306.14854211bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65446155)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SystemModelMIMO.pdf}}%
    \put(0.41077692,0.24790196){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.54852624,0.30314714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.44924917,0.36765544){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SystemModelMIMO.pdf}}%
    \put(0.04441073,0.47027314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Tx$_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SystemModelMIMO.pdf}}%
    \put(0.84935658,0.44853358){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.88196026,0.53389557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Rx$_1$}}}%
    \put(0.45445473,0.07149419){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SystemModelMIMO.pdf}}%
    \put(0.04441073,0.10280447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Tx$_2$}}}%
%    \put(0,0){\includegraphics[width=\unitlength,page=5]{SystemModelMIMO.pdf}}%
    \put(0.08838153,0.28321947){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.51020457,0.67046628){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38109811\unitlength}\raggedright \end{minipage}}}%
%    \put(0,0){\includegraphics[width=\unitlength,page=6]{SystemModelMIMO.pdf}}%
    \put(0.84935656,0.08106004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.88196024,0.16642202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Rx$_2$}}}%
    \put(0.43782067,0.22997636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36253814\unitlength}\raggedright \end{minipage}}}%
%    \put(0,0){\includegraphics[width=\unitlength,page=7]{SystemModelMIMO.pdf}}%
    \put(0.84335908,0.28321947){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.45445473,0.48122384){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
%    \put(0,0){\includegraphics[width=\unitlength,page=8]{SystemModelMIMO.pdf}}%
  \end{picture}%
\endgroup%


==> pic/varD.dat <==
D    BER_FTD_SU    BER_r_FTD_SD    BER_r_FTD_EGC    BER_ATD_SU    BER_r_ATD_SD    BER_r_ATD_EGC    BER_MLSE_SU    BER_a_MLSE_EGC    BER_r_MLSE_SD    BER_r_MLSE_EGC    
50.000000000     0.373336500     0.383273000     0.376224000     0.311665000     0.326219000     0.312387000     0.001945770     0.018565600     0.008675710     0.000343204    
100.000000000     0.234444000     0.244864500     0.243929000     0.058242000     0.077680900     0.058252600     0.000033024     0.004054860     0.000514024     0.000004354    
150.000000000     0.116192500     0.120887500     0.118836500     0.029442000     0.036673800     0.026134200     0.000000048     0.000234496     0.000006051     0.000000000    
200.000000000     0.027813550     0.034539300     0.023412450     0.031672700     0.039023500     0.028434700     0.000000000     0.000016206     0.000000114     0.000000000    

==> pic/varDist.dat <==
d    BER_FTD_SU    BER_r_FTD_SD    BER_r_FTD_EGC    BER_ATD_SU    BER_r_ATD_SD    BER_r_ATD_EGC    BER_MLSE_SU    BER_a_MLSE_EGC    BER_r_MLSE_SD    BER_r_MLSE_EGC    
10.000000000     0.000000000     0.000000000     0.000000000     0.037517600     0.045027900     0.033392700     0.000000000     0.000000000     0.000000000     0.000000000    
15.000000000     0.004851140     0.019177300     0.009060920     0.028619000     0.034889200     0.025859200     0.000000000     0.000000848     0.000000000     0.000000000    
20.000000000     0.234453000     0.244875500     0.243937000     0.058222400     0.077669100     0.058240500     0.000033078     0.004045040     0.000515556     0.000004318    
25.000000000     0.364357000     0.369279500     0.365350000     0.275611000     0.285407000     0.270773000     0.003852430     0.027044300     0.014033700     0.000792860    

==> pic/varN.dat <==
N    BER_FTD_SU    BER_r_FTD_SD    BER_r_FTD_EGC    BER_ATD_SU    BER_r_ATD_SD    BER_r_ATD_EGC    BER_MLSE_SU    BER_a_MLSE_EGC    BER_r_MLSE_SD    BER_r_MLSE_EGC    
500.000000000     0.237369000     0.246946500     0.244883000     0.082705500     0.109563000     0.077576400     0.001769820     0.023284700     0.009413880     0.000510300    
1000.000000000     0.234454500     0.244882000     0.243933000     0.058206200     0.077662700     0.058242200     0.000033414     0.004045080     0.000514025     0.000004402    
1500.000000000     0.233318000     0.244243500     0.243652500     0.048834300     0.065001400     0.051165800     0.000000978     0.000845568     0.000041718     0.000000084    
2000.000000000     0.232829000     0.243943000     0.243212000     0.043744800     0.058230900     0.047504200     0.000000032     0.000199704     0.000003968     0.000000008    

==> pic/varSep.dat <==
a    BER_FTD_SU    BER_r_FTD_SD    BER_r_FTD_EGC    BER_ATD_SU    BER_r_ATD_SD    BER_r_ATD_EGC    BER_MLSE_SU    BER_a_MLSE_EGC    BER_r_MLSE_SD    BER_r_MLSE_EGC    
11.000000000     0.234458000     0.244897500     0.243945500     0.058229400     0.077669100     0.058250200     0.000033366     0.004046700     0.000516061     0.000004096    
13.000000000     0.234444500     0.256659000     0.253438500     0.058215700     0.089693300     0.070774800     0.000032770     0.004975380     0.000683504     0.000006562    
15.000000000     0.234456000     0.263074500     0.256895500     0.058246000     0.098621200     0.080255000     0.000032946     0.005504400     0.000775223     0.000008348    
17.000000000     0.234451000     0.265123500     0.258351500     0.058235400     0.102490000     0.083474400     0.000033546     0.006431170     0.000985986     0.000012490    

==> pic/varT.dat <==
T    BER_FTD_SU    BER_r_FTD_SD    BER_r_FTD_EGC    BER_ATD_SU    BER_r_ATD_SD    BER_r_ATD_EGC    BER_MLSE_SU    BER_a_MLSE_EGC    BER_r_MLSE_SD    BER_r_MLSE_EGC    
 0.480000000     0.289422500     0.300475000     0.296864000     0.114914000     0.145043000     0.120249000     0.000648442     0.014613200     0.004321260     0.000147400    
 0.600000000     0.234450500     0.244868000     0.243930500     0.058238300     0.077689500     0.058243000     0.000033126     0.004044450     0.000514387     0.000004148    
 0.800000000     0.133793500     0.144320000     0.131393500     0.035822600     0.042895000     0.033688700     0.000000068     0.000254636     0.000007387     0.000000000    
 1.200000000     0.000011588     0.000248935     0.000000781     0.063644700     0.063976400     0.063496500     0.000000000     0.000000878     0.000000013     0.000000000    
